Group Validation in Recommender Systems: Framework for Multi-layer Performance Evaluation

Interpreting the performance results of models that attempt to realize user behavior in platforms that employ recommenders is a big challenge that researchers and practitioners continue to face. Although current evaluation tools possess the capacity to provide solid general overview of a system's performance, they still lack consistency and effectiveness in their use as evident in most recent studies on the topic. Current traditional assessment techniques tend to fail to detect variations that could occur on smaller subsets of the data and lack the ability to explain how such variations affect the overall performance. In this article, we focus on the concept of data clustering for evaluation in recommenders and apply a neighborhood assessment method for the datasets of recommender system applications. This new method, named neighborhood-based evaluation, aids in better understanding critical performance variations in more compact subsets of the system to help spot weaknesses where such variations generally go unnoticed with conventional metrics and are typically averaged out. This new modular evaluation layer complements the existing assessment mechanisms and provides the possibility of several applications to the recommender ecosystem such as model evolution tests, fraud/attack detection and a possibility for hosting a hybrid model setup.

==> ideas_notes.txt <==
In the evaluation section, we should mention:
As neighborhoods in this case are portions of the whole dataset, we adopt the same methodology as in the studies \cite{chung2019automated, chung2018slice, chung2019slice} to measure the significance of an evaluation function on a neighborhood. The difference in our case is that the significance measure is dependent on the type of metric the system will be utilizing, and of course, the recommender model used. For instance, a significant increase in MAE in one of the neighborhoods is different than a significant increase in Precision.

## sparsity
data, num_users, num_items = read_data_ml100k()
sparsity = 1 - len(data) / (num_users * num_items)


% Table Back-up:
% \begin{table}[h]
% \caption{Test results of all clustering-based methods done on three datasets.}
% \label{tab:all_knn_methods}
% \begin{tabular}{@{}lllllllllllll@{}}
% \toprule
% Dataset                                        & \multicolumn{4}{c}{ml-latest-small}                       & \multicolumn{4}{c}{ml-1m}                                 & \multicolumn{4}{c}{ml-latest}       \\ \midrule
% \multicolumn{1}{l|}{KNN clustering}            & 1    & 2     & 3              & \multicolumn{1}{l|}{4}    & 1     & 2             & 3     & \multicolumn{1}{l|}{4}    & 1    & 2     & 3             & 4    \\ \midrule
% \multicolumn{1}{l|}{Prediction loss (test-1)}  & 365  & 384   & 387            & \multicolumn{1}{l|}{199}  & 4422  & 5505          & 4342  & \multicolumn{1}{l|}{1810} & 7443 & 7248  & 9316          & 5984 \\
% \multicolumn{1}{l|}{Statistical sig. (test-2)} & 49   & 73    & 97             & \multicolumn{1}{l|}{38}   & 804   & 1202          & 1011  & \multicolumn{1}{l|}{412}  & 2106 & 2580  & 2774          & 605  \\
% \multicolumn{1}{l|}{\% of reported nbhs}       & 8.03 & 11.97 & \textbf{14.26} & \multicolumn{1}{l|}{6.23} & 13.31 & \textbf{19.9} & 16.74 & \multicolumn{1}{l|}{6.82} & 13.2 & 16.17 & \textbf{17.4} & 3.8  \\ \bottomrule
% \end{tabular}
% \end{table}
